Assessment of ionospheric activity tolerances for Epoch of Reionisation science with the Murchison Widefield Array

Structure imprinted in foreground extragalactic point sources by ionospheric refraction has the potential to contaminate Epoch of Reionisation (EoR) power spectra of the 21~cm emission line of neutral hydrogen. The alteration of the spatial and spectral structure of foreground measurements due to total electron content (TEC) gradients in the ionosphere create a departure from the expected sky signal. We present a general framework for understanding the signatures of ionospheric behaviour in the two-dimensional (2D) neutral hydrogen power spectrum measured by a low-frequency radio interferometer. Two primary classes of ionospheric behaviour are considered, corresponding to dominant modes observed in Murchison Widefield Array (MWA) EoR data; namely, anisotropic structured wave behaviour, and isotropic turbulence. Analytic predictions for power spectrum bias due to this contamination are computed, and compared with simulations. We then apply the ionospheric metric described in Jordan et al. (2017) to study the impact of ionospheric structure on MWA data, by dividing MWA EoR datasets into classes with good and poor ionospheric conditions, using sets of matched 30-minute observations from 2014 September. The results are compared with the analytic and simulated predictions, demonstrating the observed bias in the power spectrum when the ionosphere is active (displays coherent structures or isotropic turbulence). The analysis demonstrates that unless ionospheric activity can be quantified and corrected, active data should not be included in EoR analysis in order to avoid systematic biases in cosmological power spectra. When data are corrected with a model formed from the calibration information, bias reduces below the expected 21~cm signal level. Data are considered `quiet' when the median measured source position offsets are less than 10-15~arcseconds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
